Low Resource Text Classification with ULMFit and Backtranslation

In computer vision, virtually every state-of-the-art deep learning system is trained with data augmentation. In text classification, however, data augmentation is less widely practiced because it must be performed before training and risks introducing label noise. We augment the IMDB movie reviews dataset with examples generated by two families of techniques: random token perturbations introduced by Wei and Zou [2019] and backtranslation -- translating to a second language then back to English. In low resource environments, backtranslation generates significant improvement on top of the state of-the-art ULMFit model. A ULMFit model pretrained on wikitext103 and then fine-tuned on only 50 IMDB examples and 500 synthetic examples generated by backtranslation achieves 80.6% accuracy, an 8.1% improvement over the augmentation-free baseline with only 9 minutes of additional training time. Random token perturbations do not yield any improvements but incur equivalent computational cost. The benefits of training with backtranslated examples decreases with the size of the available training data. On the full dataset, neither augmentation technique improves upon ULMFit's state of the art performance. We address this by using backtranslations as a form of test time augmentation as well as ensembling ULMFit with other models, and achieve small improvements.

==> outline.txt <==
Misc todo:
	what does backtranslation mean in NMT? Call it cycle-trans


CT Approach is different than

Intro:



Other Loosely Related Experiments:

	-  Ensembling
	- TTA
	- VAT




Over the course of our experiments, we found that:
- backtranslations from high resource languages were more valuable
- after 3 or 4 languages the value of adding more backtranslations diminishes
- for 50 examples, using all the languages is optimal though



Baselines:


Augmentation at train time:

	TLDR: ctranslation the best. All techniques helpful on small data. Without pretrained LM, benefits larger, but tough to decompose whether this is because error reduction harder for better models.
		cycle-translation?
		token insertion, deletion, removal
		synonym replacement
		other approaches

Adversarial Loss functions:
	**claim** AWD-LSTM too deep for VAT to help very much.
		takes a long time to compute the loss, and a lot of memory, and insignificant changes in accuracy gains
		adding a shallower VAT-trained model to the ensemble helps!

Augmentation at test time:
	again with backtranslation:
		helps a bit!
	**claim** more useful for better models?


Analysis:
	first sentence/last sentence
	ratings plot
	"I hated the book"
	mislabeled examples




\subsection{Virtual Adversarial Training} %NOT CLOSE

In \citet{miyato2016virtual}, the authors select an adversarial perturbation $r$ on the embedding output that minimizes the minimizes the negative log likelihood of the true class, given x + r, subject to the constraint that the norm of $r$ is not too large. Virtual Adversarial training adds another component to that loss function that penalizes the KL-Divergence between the logits of the original model and perturbed model. In our final ensemble, we used \citet{sato}'s chainer implementation because it offered a pretrained language model and showed even better results than the original \citet{miyato2016virtual} paper. 
